Operational Roles of QRNG-Derived Quantum Entropy in Bitcoin Proof-of-Work Architectures

Replacing classical entropy with QRNG output does not change honest Bitcoin PoW success probability when candidate headers remain distinct. The original contribution of this paper is a reproducible benchmark that locates and measures the operational value of quantum entropy in hybrid quantum-classical mining infrastructure through two scheduler-level observables, the entropy-efficiency factor $\eta$ and the reboot-diversity index $\rho$. Monte Carlo and scheduler simulations with confidence intervals show parity for competent deterministic and strong-classical baselines, while QRNG value emerges in assurance-oriented scenarios involving correlated restart faults, namespace reuse, and entropy provenance. The study is therefore positioned as a simulation-based validation framework rather than as a device-level QRNG demonstration; hardware-in-the-loop validation with recorded or live QRNG streams is identified as the next experimental step.

==> README.txt <==
CBCTQ 2026 final revised LaTeX package
======================================

Files
-----
- main.tex              Final article source in the CBCTQ template
- cbctq.cls             Event class file provided by the user
- qrng_eta_curve.png    Figure used in the article
- generate_figure.py    Script to regenerate the figure and summary B4 metrics
- main.pdf              Compiled PDF

How to compile
--------------
Recommended commands:

  pdflatex main.tex
  pdflatex main.tex

How to regenerate the figure
----------------------------
  python generate_figure.py

Notes
-----
- The article is written in English and stays within the event's 5-page limit.
- No acknowledgments section is included, as requested.
- The package is self-contained for local compilation.

